rTisane: Externalizing conceptual models for data analysis increases engagement with domain knowledge and improves statistical model quality

Statistical models should accurately reflect analysts' domain knowledge about variables and their relationships. While recent tools let analysts express these assumptions and use them to produce a resulting statistical model, it remains unclear what analysts want to express and how externalization impacts statistical model quality. This paper addresses these gaps. We first conduct an exploratory study of analysts using a domain-specific language (DSL) to express conceptual models. We observe a preference for detailing how variables relate and a desire to allow, and then later resolve, ambiguity in their conceptual models. We leverage these findings to develop rTisane, a DSL for expressing conceptual models augmented with an interactive disambiguation process. In a controlled evaluation, we find that rTisane's DSL helps analysts engage more deeply with and accurately externalize their assumptions. rTisane also leads to statistical models that match analysts' assumptions, maintain analysis intent, and better fit the data.

==> alt-text.txt <==
Figure 1: Visual overview of the three parts of the paper: Exploratory study, System development, Evaluation

Figure 2: Overview of rTisane system. The system starts with a conceptual model written in the DSL (left box). This gets refined (left arrow) into an internal graph representation (middle box). rTisane then derives a statistical model from this graph (right arrow). The result is a statistical modeling script in R (right box).

Listing 1: Example rTisane program, adapted from a participant's in the evaluation study. 

Figure 3: rTisane's GUI for refining a specified conceptual model. Conceptual model refinement is the first of two steps of disambiguation. 

Figure 4: rTisane's GUI for explaining statistical modeling choices and opportunities for the analyst (user) to make changes if they desire. Statistical model disambiguation is the second disambiguation step. 

Figure 5: Visual summary showing evaluation study's flow. The evaluation consists of four phases: warm-up, conceptual model specification, statistical model formulation, and exit
survey with interview. In the middle two phases, participants specify conceptual models/formulate statistical models with and without rTisane. The order of conditions is counterbalanced across participants. Each participant completes both phases in the same order of conditions. 

Table 1: Overview of evaluation participants: ID, field/discipline, and job role. 

Figure 6: Examples of conceptual models participants expressed without rTisane in the evaluation study. Clockwise: A conceptual model that looks like a timeline, a graph with complex nodes representing interaction terms among variables, a statistical model formulated in R syntax, and a graph. 

Table 2: Table showing statistical models authored with and without rTisane and their AIC/BIC goodness-of-fit scores. 
